An Empirical Study of End-to-end Simultaneous Speech Translation Decoding Strategies

This paper proposes a decoding strategy for end-to-end simultaneous speech translation. We leverage end-to-end models trained in offline mode and conduct an empirical study for two language pairs (English-to-German and English-to-Portuguese). We also investigate different output token granularities including characters and Byte Pair Encoding (BPE) units. The results show that the proposed decoding approach allows to control BLEU/Average Lagging trade-off along different latency regimes. Our best decoding settings achieve comparable results with a strong cascade model evaluated on the simultaneous translation track of IWSLT 2020 shared task.

==> results/blstm_bpe2k_en_pt_tst_common.dat <==
#BLEU    AL
#3.43	321
#5.44	539
#6.74	882
#9.17	1192
#11.39	1297
#14.87	2058

BLEU    AL
3.43	321
5.44	539
9.17	1192
11.39	1297
14.87	2058

#BLEU    AL
#3.43	321
#5.44	539
#4.94	565
#6.74	882
#9.17	1192
#8.76	1226
#11.39	1297
#14.87	2058

==> results/blstm_bpe2k_en_pt_tst_common_maha_wait_adaptive.dat <==
BLEU    AL
2.39	407
#4.11	591
#4.26	628
6.27	1110
#10.02	1241
8.84	1369
#9.40	1408
15.02	2080

==> results/blstm_bpe2k_en_pt_tst_common_offline.dat <==
BLEU    AL
20.75	5986

==> results/blstm_bpe400_en_pt_tst_common.dat <==
#BLEU    AL
#4.07	546
#9.49	1023
#13.95	1757
#17.07	2187
#19.01	2855

BLEU    AL
4.07	546
9.49	1023
13.95	1757
17.07	2187
19.01	2855

#BLEU    AL
#4.07	546
#9.49	1023
#9.05	1055
#8.1    1138
#13.95	1757
#13.46	1794
#17.07	2187
#19.01	2855

==> results/blstm_bpe400_en_pt_tst_common_maha_wait_adaptive.dat <==
BLEU    AL
4.09	600
#10.04	1025
#10.57	1062
9.11	1258
15.78	1786
#15.97	1828
#19.39	2139
21.18	2830

==> results/blstm_bpe400_en_pt_tst_common_offline.dat <==
BLEU    AL
22.7	5986

==> results/blstm_char_en_de_tst_common.dat <==
BLEU    AL
5.89	711
9.85	1127
#9.89	1419
13.41	1555
13.58	1897
#16.57	2213
#16.37	2253
#15.97	2306
18.04	2874
#17.9	2910
#19.25	3112
19.79	3625

==> results/blstm_char_en_de_tst_common_maha_wait_adaptive.dat <==
BLEU    AL
#4.42	-643
#6.89	-137
#8.61	327
10.37	479
12.79	1078
#12.68	1396
12.85	1483
14.6	1611
#16.59	2448
16.83	2503
#15.79	2850
17.94	3464

==> results/blstm_char_en_de_tst_he.dat <==
BLEU    AL
4.13	669
6.23	1015
6.61	1297
9.67	1424
9.46	1750
12.69	2199
13.95	2273
13.74	2328
15.73	3015
15.59	3058
17.76	3507
18.39	4045

==> results/blstm_char_en_pt_tst_common.dat <==
BLEU    AL
5.07	646
9.13	973
9.91	1303
13.92	1362
14.34	1711
18.19	2057
18.01	2095
17.65	2129
20.52	2737
20.37	2768
21.77	2985
23.14	3537

==> results/blstm_char_en_pt_tst_common_cp.dat <==
#BLEU    AL
#9.13	973
#14.34	1711
#18.19	2057
#20.52	2737
#21.77	2985
#23.14	3537

BLEU    AL
9.13	973
18.19	2057
20.52	2737
21.77	2985
23.14	3537

#BLEU    AL
#9.13	973
#14.34	1711
#18.19	2057
#18.01	2095
#20.52	2737
#20.37	2768
#21.77	2985
#23.14	3537

==> results/blstm_char_en_pt_tst_common_maha.dat <==
BLEU    AL
10.47	1125
12.88	1360
14.29	1843
15.07	1845
14.43	1901
16.39	2121
17.10	2637
17.30	2682
15.90	2898
18.02	3506


==> results/blstm_char_en_pt_tst_common_maha_wait_adaptive.dat <==
BLEU    AL
8.38	907
15.97	1748
#16.67	1948
#16.95	1976
20.69	2697
#20.98	2735
#20.64	2910
22.67	3505

==> results/blstm_char_en_pt_tst_common_offline.dat <==
BLEU    AL
25.07	5986

==> results/test.dat <==
BLEU    AL
13.77	873
17.37	1834
20.95	3653

==> results/tst_common_s2t_multi.dat <==
# Results with the evaluation server:
# multi-path
label alpha1 beta1 alpha2 beta2 rule1 rule2.t rule2.c rule3.t rule3.c rule4.t rule5.t BLEU AL
27 1.5 0 1 1 0.5 0.2 3 0.4 9 0.6 0.8 7.683 878
42 1.5 0 1 5 0.4 0.2 8 0.4 12 0.8 1.5 12.429 1155
35 1.5 0 1 5 0.5 0.3 4 0.4 10 0.5 2 14.208 1397
17 1.5 0 1 5 0.5 0.3 2 0.6 8 0.5 3 16.85 1843
11 1.5 0 1 5 0.5 0.3 2 0.8  8.5 2 5 19.338 2680
51 1 0 0 150 0.5 0.3 2 0.8 8 2 7 22.144 3719

# offline:
# BLEU: 23.809 DAL: 5806.840892552866 AL: 5806.840917930766, AP: 1.0


==> results/tst_common_s2t_wait5.dat <==
# Results with the evaluation server:
# wait5
label alpha1 beta1 alpha2 beta2 rule1 rule2.t rule2.c rule3.t rule3.c rule4.t rule5.t BLEU AL
27 1.5 0 1 1 0.5 0.2 3 0.4 9 0.6 0.8 7.726 883
42 1.5 0 1 5 0.4 0.2 8 0.4 12 0.8 1.5 12.166 1098
35 1.5 0 1 5 0.5 0.3 4 0.4 10 0.5 2 7.726 883
17 1.5 0 1 5 0.5 0.3 2 0.6 8 0.5 3 16.794 1881
11 1.5 0 1 5 0.5 0.3 2 0.8  8.5 2 5 18.437 2560
51 1 0 0 150 0.5 0.3 2 0.8 8 2 7 20.371 3711



==> results/tst_common_s2t_wait7.dat <==
# Results with the evaluation server:
# wait7
label alpha1 beta1 alpha2 beta2 rule1 rule2.t rule2.c rule3.t rule3.c rule4.t rule5.t BLEU AL
27 1.5 0 1 1 0.5 0.2 3 0.4 9 0.6 0.8 7.643 901
42 1.5 0 1 5 0.4 0.2 8 0.4 12 0.8 1.5 12.28 1109
35 1.5 0 1 5 0.5 0.3 4 0.4 10 0.5 2 14.602 1429
17 1.5 0 1 5 0.5 0.3 2 0.6 8 0.5 3 16.742 1863
11 1.5 0 1 5 0.5 0.3 2 0.8  8.5 2 5 19.086 2569
51 1 0 0 150 0.5 0.3 2 0.8 8 2 7 21.345 3729


==> results/tst_common_s2t_wait9.dat <==
# Results with the evaluation server:
# wait9
label alpha1 beta1 alpha2 beta2 rule1 rule2.t rule2.c rule3.t rule3.c rule4.t rule5.t BLEU AL
27 1.5 0 1 1 0.5 0.2 3 0.4 9 0.6 0.8 8.055 909
42 1.5 0 1 5 0.4 0.2 8 0.4 12 0.8 1.5 12.697 1112
35 1.5 0 1 5 0.5 0.3 4 0.4 10 0.5 2 14.832 1435
17 1.5 0 1 5 0.5 0.3 2 0.6 8 0.5 3 17.269 1881
11 1.5 0 1 5 0.5 0.3 2 0.8  8.5 2 5 19.336 2584
51 1 0 0 150 0.5 0.3 2 0.8 8 2 7 21.826 3734



==> results/tst_common_s2t_wue.dat <==
# Results with the evaluation server:
# WUE
label alpha1 beta1 alpha2 beta2 rule1 rule2.t rule2.c rule3.t rule3.c rule4.t rule5.t BLEU AL
7 1.5 0 1 1 0.5 0.2 3 0.4 9 0.6 0.8 6.143 807
42 1.5 0 1 5 0.4 0.2 8 0.4 12 0.8 1.5 11.052 1208
35 1.5 0 1 5 0.5 0.3 4 0.4 10 0.5 2 13.792 1489
17 1.5 0 1 5 0.5 0.3 2 0.6 8 0.5 3 15.485 1856
11 1.5 0 1 5 0.5 0.3 2 0.8  8.5 2 5 17.898 2536
51 1 0 0 150 0.5 0.3 2 0.8 8 2 7 21.591 3616


